Low temperature acoustic polaron localization

We calculate the properties of an acoustic polaron in three dimensions in thermal equilibrium at a given low temperature using the path integral Monte Carlo method. The specialized numerical method used is described in full details, thus complementing our previous paper [R. Fantoni, Phys. Rev. B {\bf 86}, 144304 (2012)], and it appears to be the first time it has been used in this context. Our results are in favor of the presence of a phase transition from a localized state to an extended state for the electron as the phonon-electron coupling constant decreases. The phase transition manifests itself with a jump discontinuity in the potential energy as a function of the coupling constant and it affects the properties of the path of the electron in imaginary time: In the weak coupling regime the electron is in an extended state whereas in the strong coupling regime it is found in a self-trapped state.

==> cover.txt <==
Dear Editor,

I would like to submit the revision of the work

"Low temperature acoustic polaron localization"

by

R. Fantoni



Kind regrads,
Riccardo Fantoni


==> cover_letter.txt <==
Dear Editor,

I thank the referee for his carefull reading of the manuscript.
I report below the referee reamrks and the corrections that have
been made to the paper in order to reply to the referee comments.

********************* REVIEWER
Reviewer #1: 

I have reviewed the revised version of the manuscript and found the
revision satisfactory on all points I have raised except one. In my
previous report I pointed out that: 
"2) The PIMC technique employed, know as bisection algorithm, is
adapted from a method developed to study many-body helium in the its
superfluid state. It appears to be overcomplicated for the problem at
hand. In a previous investigation of the optical polaron (ref 28) the
much simpler Levy construction was satisfactory employed. Since the
description of the method has an important part in the manuscript, the
author should provide evidence that the bisection method is really
superior in the present context and the same results could not be
obtained by employing the Levy construction alone." 

This is the reply of the author
"2) In the conclusions we added the reference to paper [28] and the
discussion: "The multilevel PIMC we used instead is a general sampling
method which can efficiently make multislice moves. The efficiency
$\xi$ (see Appendix) for the potential energy increases respect to the
single slice sampling because the coarsest movements are sampled and
rejected before the finer movements are even constructed.". We could
not compare our multilevel code to a single slice sampling code
because we have not implemented a single slice code yet but we really
think that the efficient of our algorithm should increase over the one
of the single slice sampling." 

This answer is unsatisfactory because it does not address the question
raised. First of all the sampling employed in ref. 28 is NOT of the
single slice type. It is the simple Levy reconstruction which is also
one of the ingredients of the method employed by the present
author. The difference between Levy reconstruction and bisection is
that in the former the Metropolis test is performed after the entire
path has been reconstructed (using some quadratic action, either free
particle or effective as in ref 28) while in the latter it is
performed at each intermediate level of the reconstruction. In ref 28
the simpler Levy reconstruction scheme was found to be satisfactory
for the efficient sampling of the polaron configuration space even at
strong coupling. Since one of the claims of the present manuscript is
to have developed a new algorithm for polarons a detailed discussion
of the advantage/disadvantage of the bisection algorithm with respect
to the simpler Levy reconstruction scheme would have been desirable.

********************* OUR CORRECTION

We added the discussion requested by the referee in the Conclusions
which now read:

"[...] Unlike the method of Ref. \cite{Alexandrou1990} our path
integral is in real space rather than in Fourier space,
Refs. \cite{Kornilovitch1997,Kornilovitch2007} put the polaron on a 
lattice and not on the continuum as we did, while
Refs. \cite{Wang1998} use PIMC single slice move whereas the
multilevel PIMC we used instead is a general sampling method 
which can efficiently make multislice moves. The efficiency $\xi$ (see
the Appendix) for the potential energy increases respect to the single
slice sampling because the coarsest movements are sampled and rejected
before the finer movements are even constructed. In
Ref. \cite{Pierleoni2001} the L\'evy construction was used as in our
case but the Metropolis test was performed after the entire path had
been reconstructed, using an effective action, and not at each
intermediate level of the reconstruction. In Ref. \cite{Pierleoni2001}
the simpler Levy reconstruction scheme was also found to be satisfactory
for the efficient sampling of the polaron configuration space even at
strong coupling. Even if we have not implemented the method of
Ref. \cite{Pierleoni2001} we expect our method to be of comparable
efficiency to the one of these authors. Infact it is true that the
Levy construction is computationally cheap but guiding the path as it
is been reconstructed starting already from the first levels as we did
should have the advantage of refining the sampling since the path is
guided through configuration space starting from the small
displacements. [...]"


Best regrads,
Riccardo Fantoni

